ComPar: Optimized Multi-Compiler for Automatic OpenMP S2S Parallelization

Parallelization schemes are essential in order to exploit the full benefits of multi-core architectures. In said architectures, the most comprehensive parallelization API is OpenMP. However, the introduction of correct and optimal OpenMP parallelization to applications is not always a simple task, due to common parallel management pitfalls, architecture heterogeneity and the current necessity for human expertise in order to comprehend many fine details and abstract correlations. To ease this process, many automatic parallelization compilers were created over the last decade. Harel et al. [2020] tested several source-to-source compilers and concluded that each has its advantages and disadvantages and no compiler is superior to all other compilers in all tests. This indicates that a fusion of the compilers' best outputs under the best hyper-parameters for the current hardware setups can yield greater speedups. To create such a fusion, one should execute a computationally intensive hyper-parameter sweep, in which the performance of each option is estimated and the best option is chosen. We created a novel parallelization source-to-source multi-compiler named ComPar, which uses code segmentation-and-fusion with hyper-parameters tuning to achieve the best parallel code possible without any human intervention while maintaining the program's validity. In this paper we present ComPar and analyze its results on NAS and PolyBench benchmarks. We conclude that although the resources ComPar requires to produce parallel code are greater than other source-to-source parallelization compilers - as it depends on the number of parameters the user wishes to consider, and their combinations - ComPar achieves superior performance overall compared to the serial code version and other tested parallelization compilers. ComPar is publicly available at: https://github.com/Scientific-Computing-Lab-NRCN/compar.

==> Survey_Sheets/BT_and_SP.csv <==
Benchmark Cetus Man
BT 46.952 42.6


==> Survey_Sheets/Cetus_BT_SP.csv <==
Benchmark index Par4All Par4AllA Cetus CetusA
BT 1 nan nan 1.046321526 0.05073031878 
SP 2 0.4252830189 0.1764644624 0.4258186398 0.2874347992  
MG 3 0.4252830189 0.09418036428 nan nan

==> Survey_Sheets/NPB_man_to_serial.csv <==
Benchmark AutoPar Par4All Cetus
BT 1.056171346 1.114029714 1.052744575
CG 8.406124093 19.97192087 17.43509749
EP 1.000114081 1.00512115 1.190206815
LU 1.352498905 1.388028767 1.399103929
MG 0.9519512745 0.9373611728 4.400417101
SP 1.312447146 1.292970581 2.106059964
UA 0.904672267 0 1.056049326

==> Survey_Sheets/NPB_man_to_tool.csv <==
Benchmark AutoPar Par4All Cetus
BT 10.96314134 12.0535304 1.576885501
CG 1 0.9987236758 1
EP 1 1.000879003 1
LU 40.51121709 39.25011237 1
MG 4.54139409 4.897156819 1
SP 8.658033827 1.824420724 1
UA 10 0 1.166704929

==> Survey_Sheets/NPB_omp_speedup.csv <==
Benchmark AutoPar Par4All Cetus
BT 0.05089545015 0.05368356563 0.05073031878
CG 0.3290357239 0.7817485641 0.6824512535
EP 0.03665817394 0.03684170297 0.04362583156
LU 0.06837315684 0.0701693053 0.07072919026
MG 0.09564628919 0.09418036428 0.4421272158
SP 0.1791226216 0.1764644624 0.2874347992
UA 0.1545528615 0.170940171 0.1804138926


==> Survey_Sheets/dataForThousand.csv <==
Function Serial AutoPar Par4All Cetus
mat\_mul 3.765916 0.143845 0.215049 0.219779
\_function\_calls 3.762446 3.734221 0.180797  3.772
\_loop\_unroll 1.636807 1.599931 0.058413 0.120952
\_pointer\_alias 3.761642 3.711424 0.182662 0


==> Survey_Sheets/dataForThousandXphi.csv <==
Function,Serial,AutoPar,Par4All,Cetus
mat\_mul,164.208215,2.284432,2.272757,2.163346
\_function\_calls,202.501978,202.146789,2.688532,202.233062
\_loop\_unroll,111.112879,110.938748,1.784993,1.717338
\_arr\_priv,164.268884,165.855801,165.849701,2.243938
\_pointer\_alias,164.206505,165.774455,165.769294,

==> Survey_Sheets/dataforScaling.csv <==
Elements,Serial,AutoPar,Par4All,Cetus,AutoPar-XeonPhi,Par4All-XeonPhi,Cetus-XeonPhi
500,0.756995,0.025723,0.025706,0.046552,0.308969,0.30926,0.314058
1000,4.675301,0.183147,0.179857,0.219779,2.284432,2.272757,2.163346
2000,35.174849,1.309972,1.308339,1.536587,18.749724,19.510822,17.014198
3000,123.690918,4.572011,4.587584,5.37039,69.047476,70.611813,61.545376
4000,580.167383,20.062676,19.878955,22.289399,184.864405,176.550584,188.094493
5000,1280.444257,46.306995,45.832793,49.701637,381.397996,378.031350,287.774016

==> Survey_Sheets/dataforScaling_new.csv <==
Elements,Serial,AutoPar,Par4All,Cetus,AutoPar-XeonPhi,Par4All-XeonPhi,Cetus-XeonPhi
500,0.756995,0.025723,0.025706,0.046552,0.308969,0.30926,0.314058
1000,3.765916,0.143845,0.205049,0.215184,2.220363,2.242855,2.259204
2000,40.714300,1.523363,1.857533,1.652725,16.989194,16.806674,17.029011
3000,75.666970,2.633808,2.477843,2.424663,60.203139,58.858283,60.413718
4000,212.936375,6.580446,6.103225,8.123415,151.207986,151.653624,151.228771
5000,404.705937,15.992904,11.493502,11.799097,317.865458,319.518238,319.212626

==> Survey_Sheets/dataforScaling_new2.csv <==
Elements,Serial,AutoPar,Par4All,Cetus
1000,3.7054,0.14475,0.173633,0.1715
2000,40.9333,1.494,1.5942,1.514
3000,72.848,2.53029,2.509,2.619
4000,210.85666,7.642,7.44,8.127
5000,398.626,16.02,14.4233,14.5215

==> Survey_Sheets/gpu_cpu_daxpy.csv <==
R,GPU_simd,CPU,GPU,Listing_24,Listing_24_new,cetus
1,29.462823,0.730831,30.981742,34.729119,29.531596,1.995249
128,34.184044,7.363114,30.566175,36.745806,27.691664,8.017334
256,39.820068,15.666553,30.886509,36.526224,28.372065,14.417823
512,58.672843,38.690763,35.900994,36.26537,31.754323,33.588989
1024,56.723906,94.828745,38.860341,39.323687,40.221445,89.878132
2048,61.644855,205.034406,65.24192,42.325101,35.990938,169.35978
4096,90.698983,416.144193,129.087425,42.320812,35.963025,404.361142
8192,79.471644,866.352798,229.410497,,82.782958,872.1339
10240,97.41546,1064.337259,266.772975,,,
16384,70.06774,1686.511691,428.950396,,,

==> Survey_Sheets/hardware_specs.csv <==
Processor,Cores,Logical,Frequency,GFLOPs
Intel Xeon E5-2683 v4 CPU (Broadwell),2 x 16,2 x 32,2.10-2.60 GHz,2 x ~660
NVIDIA Tesla P100 GPU (Pascal),56 (SM),"3,584 (CUDA cores)","1,126 MHz","4,670"
Intel Xeon Phi 7120P (Knight's Corner),61,244,1.238 GHz,"1,208"

==> Survey_Sheets/npb.csv <==
Benchmark Serial OpenMP AutoPar Par4All Cetus
CG 312.96 12.25 37.23 0 18.19
EP 262 9.64 262.97 0 217.45
IS 13.8 0.67 13.69 0 18.51
MG 42.2 4.24 214.13 0 42.47

==> Survey_Sheets/npb_speedup.csv <==
Benchmark AutoPar Par4All Cetus
BT 0 0 0.6676100292 
CG 8.406124093 19.54778264 17.20505772
EP 1.000114081 0.9996579117 1.190206815
LU 0 1.001549577 1.399103929
MG 0.1970765423 0.128061178 4.400417101
SP 0 0.7097451874 2.106059964
UA 0 0 0.9051554506

==> Survey_Sheets/npb_speedup_2.csv <==
Benchmark Serial OpenMP AutoPar Par4All Cetus
BT 1 20.75178317 1.056171346 0 1.052744575 
CG 1 25.5477551 8.406124093 19.54778264 17.20505772
EP 1 27.28215768 1.000114081 0.9996579117 1.190206815
LU 1 19.78113879 1.352498905 1.001549577 1.399103929
MG 1 9.952830189 0.9919512745 0.128061178 4.400417101
SP 1 7.327087636 1.312447146 0.7097451874 2.106059964

==> Survey_Sheets/sheet1.csv <==
Function Serial Par4All AutoPar 
matmul 18.58 0.822619 0.902793 
matmulfunctioncalls 20.81 0.961258 21.246897 
matmulfunctioncalls 21.52 1.004553 21.597106 
matmulfunctioncalls 18.45 0.782062 18.598841 
matmulloopunroll 14.51 0.701471 0.786179 
matmulloopunroll 11.97 0.525058 0.521445 
matmularrpriv 14.9 0.819191 0.73379 
matmulpointeralias 18.35 0.815581 18.463501 
matmulpointeralias 18.36 0.817875 0.885836 

==> Survey_Sheets/test.csv <==
Month Dozers
January 0.85
February 0.7

==> Survey_Sheets/vector_matrix.csv <==
Elements Serial AutoPar Par4All Cetus XP-AutoPar XP-Par4All XP-Cetus
240 1454.61113 200.086735 208.53183 203.899359 1751.434792 1696.432156 1715.3777
3000 1352.630368 49.47371 49.534204 49.623605 83.5 84.78 86.1
15180 1451.887279 84.408178 84.366467 84.241044 76.378814 75.78 76.2358


==> Survey_Sheets/xeon_xphi_gpu_1d_matmul_runtime.csv <==
n,serial,xeon,xphi,gpu
1000,0.492868,0.044886,0.022543,0.223667
2000,3.650561,0.15318,0.193495,0.262929
3000,12.180068,0.484683,0.461086,0.6
4000,35.252652,1.133483,1.142573,1.7
5000,72.274981,2.246435,2.46694,3.03
6000,124.922855,3.825767,4.106998,5.687
7000,194.653826,6.062185,7.137397,9.5
8000,285.858755,9.187925,10.781145,21.726
9000,403.624308,12.786735,15.969934,28
10000,564.384669,17.889605,23.26964,42
11000,742.824203,24.10998,31.415025,63
12000,945.242699,30.766127,41.800485,93
13000,1230.031571,38.953269,54.81566,94
14000,1521.593332,48.54733,72.124356,188
15000,1867.271145,60.015538,92.274469,192
16000,2125.632934,73.086518,116.950216,336
17000,2563.8285,89.999664,167.456527,381
18000,3059.944633,105.649779,226.900949,443
19000,3602.90425,124.723676,288.513871,577
20000,4213.6176,146.64481,352.325472,746

==> Survey_Sheets/xeon_xphi_gpu_1d_matmul_speedup.csv <==
n,xeon,xphi,gpu
1000,10.98043934,21.86346094,2.203579428
2000,23.83183836,18.86643583,13.88420828
3000,25.12996742,26.41604386,20.30011333
4000,31.10117399,30.85374151,20.73685412
5000,32.17319041,29.2974215,23.85312904
6000,32.65302226,30.41707228,21.96638913
7000,32.10951596,27.2723832,20.48987642
8000,31.11243888,26.51469348,13.15744983
9000,31.56586165,25.27401228,14.41515386
10000,31.54819064,24.25412121,13.43773021
11000,30.80982245,23.6455073,11.79086037
12000,30.72348687,22.61319932,10.16389999
13000,31.57710771,22.43941916,13.08544224
14000,31.34247202,21.09680303,8.093581553
15000,31.11312849,20.23605408,9.725370547
16000,29.0837899,18.17553662,6.326288494
17000,28.48708969,15.31041247,6.729208661
18000,28.96309545,13.48581681,6.907324228
19000,28.88709157,12.48780254,6.244201473
20000,28.73349285,11.95944641,5.648280965

==> compar_results/nas_runtime.csv <==
Benchmark   Serial  AutoPar Par4All  Cetus   ComPar
BT	        888.66	2964.56	9424.62	 1288.40 877.37
LU	        552.83	2878.60	15897.91 391.37	 387.23
SP	        501.23	2548.83	548.29	 459.75	 241.77
EP	        262.86	261.74	261.41	 220.80	 220.41
MG	        42.94	43.79	211.89	 9.61	 9.38
CG	        355.47	40.91	17.29	 14.61	 14.12

==> compar_results/nas_runtime1.csv <==
Benchmark	Serial	AutoPar	Par4All	Cetus	ComPar
BT	888.66	2964.56	9424.62	1288.40	877.37
LU	552.83	2878.60	15897.91	391.37	387.23
SP	501.23	2548.83	548.29	459.75	241.77

==> compar_results/nas_runtime2.csv <==
Benchmark	Serial	AutoPar	Par4All	Cetus	ComPar
EP	262.86	261.74	261.41	220.80	220.41
MG	42.94	43.79	211.89	9.61	9.38
CG	355.47	40.91	17.29	14.61	14.12

==> compar_results/nas_speedup.csv <==
Benchmark	Serial	AutoPar	Par4All	Cetus	ComPar
BT	        1.00	0.30	0.09	0.69	1.01
LU	        1.00	0.19	0.03	1.41	1.43
SP	        1.00	0.20	0.91	1.09	2.07
EP	        1.00	1.00	1.01	1.19	1.19
MG	        1.00	0.98	0.20	4.47	4.58
CG	        1.00	8.69	20.56	24.33	25.17

==> compar_results/nas_speedup1.csv <==
Benchmark	Serial	AutoPar	Par4All	Cetus	ComPar
BT	        1.00	0.30	0.09	0.69	1.01
LU	        1.00	0.19	0.03	1.41	1.43
SP	        1.00	0.20	0.91	1.09	2.07
EP	        1.00	1.00	1.01	1.19	1.19
MG	        1.00	0.98	0.20	4.47	4.58

==> compar_results/nas_speedup2.csv <==
Benchmark	Serial	AutoPar	Par4All	Cetus	ComPar
CG	1.00	8.69	20.56	24.33	25.17

==> compar_results/poly_runtime.csv <==
Benchmark	Serial	AutoPar	Par4All	Cetus	ComPar
gemm	    1258.59	155.19	157.14	141.50	141.50
2mm	        6615.88	637.01	588.21	710.39	588.21
jacobi-2d	2637.29	389.69	394.44	387.53	360.77
correlation	9247.03	2421.41	1755.18	2404.74	1720.68

==> compar_results/poly_speedup.csv <==
Benchmark	AutoPar	Par4All	Cetus	ComPar
gemm	    8.11	8.01	8.89	8.89
2mm	        10.39	11.25	9.31	11.25
jacobi-2d	6.77	6.69	6.81	7.31
correlation	3.82	5.27	3.85	5.37

==> compar_results/trytbl.csv <==
benchmark,scheduler,chunk size, number of threads
BT,1,	2,	3
LU,1,	2,	3
SP,1,	2,	3
EP,1,	2,	3
MG,1,	2,	3
CG,1,	2,	3


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

